Advocating for Multiple Defense Strategies against Adversarial Examples

It has been empirically observed that defense mechanisms designed to protect neural networks against $\ell_\infty$ adversarial examples offer poor performance against $\ell_2$ adversarial examples and vice versa. In this paper we conduct a geometrical analysis that validates this observation. Then, we provide a number of empirical insights to illustrate the effect of this phenomenon in practice. Then, we review some of the existing defense mechanism that attempts to defend against multiple attacks by mixing defense strategies. Thanks to our numerical experiments, we discuss the relevance of this method and state open questions for the adversarial examples community.

==> graphs/data/ball_l2_at.dat <==
eps  linf_ball    callote  outside
0.30 1179 0 8821
1.16 1179 4114 4707
2.02 1179 6516 2305
2.88 1179 7579 1242
3.74 1179 8135 686
4.60 1179 8432 389
5.46 1179 8587 234
6.32 1179 8678 143
7.17 1179 8744 77
8.03 1179 8781 40
8.89 1179 8804 17
9.75 1179 8810 11
10.61 1179 8820 1
11.47 1179 8821 0
12.33 1179 8821 0
13.19 1179 8821 0
14.05 1179 8821 0
14.91 1179 8821 0
15.77 1179 8821 0
16.63 1179 8821 0


==> graphs/data/ball_l2_base.dat <==
eps  linf_ball    callote  outside
0.30 4946 0 5054
1.16 4946 5020 34
2.02 4946 5050 4
2.88 4946 5053 1
3.74 4946 5054 0
4.60 4946 5054 0
5.46 4946 5054 0
6.32 4946 5054 0
7.17 4946 5054 0
8.03 4946 5054 0
8.89 4946 5054 0
9.75 4946 5054 0
10.61 4946 5054 0
11.47 4946 5054 0
12.33 4946 5054 0
13.19 4946 5054 0
14.05 4946 5054 0
14.91 4946 5054 0
15.77 4946 5054 0
16.63 4946 5054 0

==> graphs/data/expected_value/adv_training.dat <==
expected_value	fgm1	fgm2	fgsm	pgd2	pgd_i	cw
1	0.938	0.934	0.612	0.937	0.592	0.056
10	0.938	0.934	0.612	0.937	0.592	0.056
30	0.938	0.934	0.612	0.937	0.592	0.056
50	0.938	0.934	0.612	0.937	0.592	0.056


==> graphs/data/expected_value/learned_rand_adv_network.dat <==
expected_value	fgm1	fgm2	fgsm	pgd2	pgd_i	cw
1	0.941	0.939	0.699	0.940	0.726	0.488
10	0.941	0.938	0.695	0.940	0.713	0.335
30	0.941	0.939	0.696	0.941	0.717	0.298
50	0.941	0.938	0.695	0.938	0.718	0.284


==> graphs/data/expected_value/randomized_adv_network.dat <==
expected_value	fgm1	fgm2	fgsm	pgd2	pgd_i	cw
1	0.903	0.903	0.652	0.904	0.715	0.703
10	0.906	0.904	0.593	0.901	0.692	0.558
30	0.905	0.903	0.574	0.902	0.682	0.490
50	0.906	0.902	0.570	0.904	0.681	0.491


==> graphs/data/expected_value/randomized_network.dat <==
expected_value	fgm1	fgm2	fgsm	pgd2	pgd_i	cw
1	0.905	0.905	0.578	0.904	0.651	0.762
10	0.904	0.903	0.508	0.904	0.621	0.566
30	0.901	0.903	0.489	0.902	0.608	0.502
50	0.907	0.901	0.484	0.902	0.604	0.482


==> graphs/data/img_in_linf_ball.dat <==
eps AT  RN  Base
0.01 0.901  0.858   0.717
0.02 0.900  0.847   0.702
0.04 0.896  0.796   0.468
0.06 0.872  0.729   0.212
0.08 0.843  0.643   0.087
0.10 0.815  0.552   0.027
0.15 0.696  0.329   0.002
0.20 0.532  0.161   0.000
0.25 0.351  0.063   0.000
0.30 0.203  0.021   0.000


==> graphs/data/intensity/adv_network.dat <==
eps	fgm1	fgm2	fgsm	pgd2	pgd_inf
0.05	0.937	0.938	0.693	0.938	0.717
0.10	0.938	0.934	0.612	0.937	0.592	
0.15	0.938	0.928	0.582	0.933	0.527	
0.20	0.939	0.920	0.565	0.933	0.469	
0.25	0.939	0.911	0.553	0.931	0.431	
0.30	0.939	0.902	0.534	0.932	0.400	


==> graphs/data/intensity/baseline.dat <==
eps  fgsm    pgd_inf
0.05    0.2 0.2
0.10    0.3 0.3
0.15    0.4 0.4
0.20    0.5 0.5
0.25    0.6 0.6
0.30    0.7 0.7

==> graphs/data/intensity/learned_randomized_network.dat <==
eps	fgm1	fgm2	fgsm	pgd2	pgd_inf	cw
0.05	0.941	0.938	0.695	0.940	0.713	
0.10	0.940	0.935	0.615	0.938	0.583	
0.15	0.940	0.933	0.581	0.935	0.525	
0.20	0.939	0.925	0.564	0.933	0.467	
0.25	0.939	0.915	0.551	0.935	0.430	
0.30	0.939	0.905	0.537	0.932	0.409	


==> graphs/data/intensity/randomized_adv_network.dat <==
eps	fgm1	fgm2	fgsm	pgd2	pgd_inf	cw
0.05	0.906	0.904	0.593	0.901	0.692	
0.10	0.904	0.901	0.441	0.901	0.544	
0.15	0.905	0.899	0.385	0.898	0.508	
0.20	0.905	0.895	0.368	0.899	0.463	
0.25	0.903	0.892	0.348	0.899	0.439	
0.30	0.903	0.885	0.345	0.897	0.418	


==> graphs/data/intensity/randomized_network.dat <==
eps	fgm1	fgm2	fgsm	pgd2	pgd_inf	cw
0.05	0.904	0.903	0.508	0.904	0.621	
0.10	0.904	0.901	0.387	0.901	0.476	
0.15	0.907	0.894	0.344	0.898	0.445	
0.20	0.906	0.891	0.332	0.897	0.405	
0.25	0.905	0.885	0.320	0.897	0.392	
0.30	0.903	0.875	0.310	0.895	0.368	

